Why did My Robot Just Change Personality? Prompting Guidelines for a Grounded Robot Persona in LLM-Based HRI

Large language models (LLMs) are increasingly used for verbal interaction in social robots, yet prompt design in human-robot interaction (HRI) remains underspecified. As a result, robots may present hallucinated capabilities, unclear behavioural boundaries, and misleading personas. This paper develops a framework for prompt design in LLM-based robots and introduces a structured prompt template comprising eight functional components through which robot behaviour can be specified, bounded, and adapted. The framework is grounded in a review of prior LLM-based HRI work and complemented by survey and discussion data from HRI experts gathered at the Robo-Identity workshop at IEEE RO-MAN 2025 (N=27). The qualitative findings highlight limited legibility of robot personality, the need for user adaptation, and strong ethical concerns about safety, deception, and governance. Based on these findings, we present prompting guidelines accompanied by proof-of-concept template as a structured design and reporting aid for HRI research. We argue that prompt design should be treated as a socio-technical problem rather than a minor implementation detail, requiring explicit capability boundaries, transparent behavioural assumptions, and context-sensitive safeguards to support reliable and interpretable HRI.

==> llm_powered_social_robot/conversation_log.txt <==
[2026-02-25 14:03:18] [TIME] Recording took: 5.08s
[2026-02-25 14:03:20] [TIME] Transcription took: 2.13s
[2026-02-25 14:03:20] You: Is that right?  Perfect.
[2026-02-25 14:03:25] [TIME] LLM response took: 4.39s
[2026-02-25 14:03:25] Assistant: It's wonderful to hear you think so! I'm glad everything is working as expected. Do you have any questions for me, or is there anything you'd like to talk about?
[2026-02-25 14:05:54] [TIME] TTS generation took: 148.75s

